An End-to-end Framework For Integrated Pulmonary Nodule Detection and False Positive Reduction

Pulmonary nodule detection using low-dose Computed Tomography (CT) is often the first step in lung disease screening and diagnosis. Recently, algorithms based on deep convolutional neural nets have shown great promise for automated nodule detection. Most of the existing deep learning nodule detection systems are constructed in two steps: a) nodule candidates screening and b) false positive reduction, using two different models trained separately. Although it is commonly adopted, the two-step approach not only imposes significant resource overhead on training two independent deep learning models, but also is sub-optimal because it prevents cross-talk between the two. In this work, we present an end-to-end framework for nodule detection, integrating nodule candidate screening and false positive reduction into one model, trained jointly. We demonstrate that the end-to-end system improves the performance by 3.88\% over the two-step approach, while at the same time reducing model complexity by one third and cutting inference time by 3.6 fold. Code will be made publicly available.

==> response.txt <==
Reviewer 1 Comment 1:
    NO CHANGE. Due to page limit and the focus of this paper we did not add details on that. However, details can be found in the referred paper.
Reviewer 1 Comment 2:
    NOTED. Added reference for detailed definition on evaluation metrics.
Reviewer 1 Comment 3:
    NOTED. Fixed the typo
Reviewer 1 Comment 4:
    NOTED. Names have been unified

Reviewer 2 Comment 1:
    NO CHANGE. Some of the references ([3], [6]) only focused on classification on the detected nodules rather than the nodule detection problem. Other references ([4],[7]) applied separate two-stage models that were similar to [5] in terms of methodology. As a result, we only picked [5] for comparison because it is easy to reproduce and is representative on this data set.
Reviewer 2 Comment 2:
    It is normal when calculating FROC or ROC curve. At some points one algorithm might slightly outperform the other. But the overall performance should be emphasized instead of focusing on a minor set of thresholds.
Reviewer 2 Comment 3:
    NOTED. We used the center slice of each bounding box and we have added that in the description.
Reviewer 2 Comment 4:
    In most of the nodule detection related competitions, a hit criteria is that the predicted nodule falls within a range R of the true nodule. And we think it makes sense because this problem is considered as a detection problem rather than a typical segmentation problem.
Reviewer 2 Comment 5:
    NOTED. Fixed.

Reviewer 3 Comment 1:
    NOTED. Fixed.
Reviewer 3 Comment 2:
    NOTED. Added reference for CPM.
